Seamless Multimodal Biometrics for Continuous Personalised Wellbeing Monitoring

Artificially intelligent perception is increasingly present in the lives of every one of us. Vehicles are no exception, (...) In the near future, pattern recognition will have an even stronger role in vehicles, as self-driving cars will require automated ways to understand what is happening around (and within) them and act accordingly. (...) This doctoral work focused on advancing in-vehicle sensing through the research of novel computer vision and pattern recognition methodologies for both biometrics and wellbeing monitoring. The main focus has been on electrocardiogram (ECG) biometrics, a trait well-known for its potential for seamless driver monitoring. Major efforts were devoted to achieving improved performance in identification and identity verification in off-the-person scenarios, well-known for increased noise and variability. Here, end-to-end deep learning ECG biometric solutions were proposed and important topics were addressed such as cross-database and long-term performance, waveform relevance through explainability, and interlead conversion. Face biometrics, a natural complement to the ECG in seamless unconstrained scenarios, was also studied in this work. The open challenges of masked face recognition and interpretability in biometrics were tackled in an effort to evolve towards algorithms that are more transparent, trustworthy, and robust to significant occlusions. Within the topic of wellbeing monitoring, improved solutions to multimodal emotion recognition in groups of people and activity/violence recognition in in-vehicle scenarios were proposed. At last, we also proposed a novel way to learn template security within end-to-end models, dismissing additional separate encryption processes, and a self-supervised learning approach tailored to sequential data, in order to ensure data security and optimal performance. (...)

==> LEIAME.txt <==
Formato deste ficheiro: UTF-8

Estilo latex para dissertações de Mestrado na FEUP
==================================================

a) Usar "pdflatex" e não "latex".

b) O ficheiro principal é "tese-pt.tex". Leia as instruções aí contidas.
Para versões em inglês usar "thesis-en.tex". 

b1) O ficheiro principal para a UC de "Preparação da dissertação" ou Monografia é "pdi-pt.tex". A versão correspondente em inglês é "pdi-en.tex".

b2) A base de dados de referência bibliográficas está em "myrefs.bib" (formato BibTeX).

c) O estilo está definido em "feupteses.sty". Não alterar.

d) Para criar o exemplo, usar a Makefile (comando "make") ou então:

   pdflatex tese-pt
   bibtex tese-pt
   pdflatex tese-pt
   pdflatex tese-pt

O ficheiro "tese-pt.pdf" contém o resultado.

e) O ficheiro "plainnat-pt.bst" é necessário para processar
   referências no formato (autor,data) em Português. Em Inglês, use
   "plainnat.bst". 

   O ficheiro "alpha-pt.bst" é necessário para empregar referências
   alfabéticas.

   Estes ficheiros são usados automaticamente por "feupteses.sty".

f) O conjunto de caracteres usado na ferramenta de edição deve ser indicado
   através da opção adequada: 

   \usepackage[latin1]{inputenc}

   OU

   \usepackage[utf8]{inputenc}

   Para MAC (codificação nativa, não UTF-8)

   \usepackage[applemac]{inputenc}

g) Na distribuição MiKTeX para ter hifenização correcta deverá
   seleccionar a linguagem Português em 
   "Start-> Programs-> MiKTeX 2-> MiKTeX Option".

h) Figuras: 

h1) pdf(la)tex  suporta os formatos png, jpeg, tiff e pdf. 

Também podem ser usados os ficheiros produzidos por Metapost (que são
escritos numa versão simplificada de Postscript).

Para converter figuras de eps (Encapsulated Postscript) para pdf pode
usar o programa epstopdf.

Para retirar espaço existente em torno de figuras pdf, pode usar
pdfcrop.

h2) Para usar as mesmas figuras (em eps) com pdflatex e latex, bem como
usar figuras criadas com o pacote "pstricks", use o pacote
"pst-pdf.sty" (Só se justifica em casos muito especiais!)

j) A automatização das chamadas a latex, bibtex, etc. pode ser feita
   através do programa auxiliar latexmk, disponível em MikTeX e
   TeXlive. (http://texcatalogue.sarovar.org/entries/latexmk.html)


JCL & JCF, 2014-01-31 (mieec e mieic)
MVC, 2015-04-13 (opções para mib e meb)


==> VERSAO.txt <==
Distribution: TesesFEUP
Current version: v2015
feupteses.sty: 1.1.2

Changes for v2015:
1. added options for MIB and MEB

Changes for v2014:
1. use feuptheses.sty 1.1.1

Changes for v2013:
1. Change place of logo in cover page

Changes for v2012:
1. use feupsteses.sty 1.1
2. example for PDI

Changes for v2011b:
1. support for url and lastcheckd fields in bibliographys
   (conversion done with urlbst:
    http://ctan.mackichan.com/biblio/bibtex/contrib/urlbst/urlbst.htm)

Changes for v2011a:

1. correct indication of technical report in unsrt-pt.bst
	(thanks to Marcelo Almeida)

Changes for v2011:
1. new option scheme
2. support for line numbers in jury version
3. changes to status indication (jury, final)
4. removed support for versioning

Changes for v2009f:
1. option onpaper: hide hyperlinks

Changes for v2009e:
1. plainnat-pt.bst: finished conversion to Portuguese.
2. unsrt-pt.bst: added to the distribution

